Activity and telluric contamination in HARPS observations of Alpha Centauri B

The Alpha Centauri system is the primary target for planet search as it is the closest star system composed of a solar twin Alpha Centauri A, a K-dwarf Alpha Centauri B and an M-dwarf Proxima Centauri, which has a confirmed planet in the temperate zone. Alpha Centauri A & B were monitored intensively with the HARPS spectrograph for over 10 years, providing high-precision radial velocity measurements. In this work we study the available data to better understand the stellar activity and other contaminating signals. We highlight the importance of telluric contamination and its impact on the radial velocity measurements. Our suggested procedures lead to discarding about 5% of HARPS data, providing a dataset with an RMS improved by a factor of 2. We compile and quantify the behaviour of 345 spectral lines with a wide range of line shapes and sensitivity to activity.

==> appendix.dat <==
name	center	ew	ew_diff	asym_diff	logS_ew_p	logS_ew_pp	logS_asym_p	logS_asym_pp	rv_ew_p	rv_ew_pp	rv_asym_p	rv_asym_pp
CaK	3933.675	0.41698	-0.32046	-0.01129	-0.96725	0.00000	-0.17872	0.00000	0.26787	0.00000	0.16561	0.00000
CaH	3968.469	0.39711	-0.25925	0.03225	-0.96660	0.00000	0.64261	0.00000	0.24218	0.00000	-0.28025	0.00000
FeI	3824.45	0.11704	-0.02022	0.01321	-0.38399	0.00000	0.12166	0.00000	0.06085	0.00368	-0.03322	0.11297
LaII	3849.01	0.09311	-0.01772	0.00663	-0.51088	0.00000	0.12244	0.00000	0.82944	0.00000	0.03083	0.14139
FeI	3856.38	0.12638	-0.01498	-0.04775	-0.28006	0.00000	0.06839	0.00109	0.10454	0.00000	-0.01865	0.37380
FeI	3878.02	0.11231	-0.01506	0.00176	-0.34507	0.00000	0.21218	0.00000	0.46972	0.00000	-0.31670	0.00000
FeI	3878.58	0.11220	-0.03132	0.11142	-0.61176	0.00000	0.43847	0.00000	0.65993	0.00000	-0.31860	0.00000
FeI	3859.92	0.16886	-0.02530	0.00264	-0.45589	0.00000	0.07268	0.00052	0.19574	0.00000	-0.03507	0.09431
FeI	3886.28	0.13814	-0.01175	0.04090	-0.38106	0.00000	0.18282	0.00000	0.15216	0.00000	-0.02508	0.23154
FeI	3895.66	0.10337	-0.00881	0.07362	-0.38485	0.00000	0.21152	0.00000	0.07637	0.00026	-0.04142	0.04810
FeI	3899.71	0.06554	-0.00793	0.03012	-0.44340	0.00000	0.15248	0.00000	0.12822	0.00000	0.00491	0.81485
SiI	3905.53	0.13173	-0.00794	0.01543	-0.40108	0.00000	0.07227	0.00056	0.06972	0.00087	0.00717	0.73231
FeI	3907.94	0.06140	-0.00488	0.02187	-0.32830	0.00000	0.20069	0.00000	0.82274	0.00000	-0.15279	0.00000
CrI	3908.76	0.09573	0.00524	0.00354	0.31191	0.00000	0.10259	0.00000	-0.58856	0.00000	-0.07094	0.00071
TiI+VII	3914.33	0.14080	-0.00121	-0.00077	-0.23754	0.00000	0.20171	0.00000	0.06752	0.00127	-0.07263	0.00052
FeI	3917.19	0.13788	-0.00394	0.01546	-0.32954	0.00000	-0.00982	0.63971	0.07453	0.00037	0.02197	0.29462
FeI	3920.26	0.06576	-0.00297	0.01571	-0.47744	0.00000	0.22695	0.00000	0.15028	0.00000	-0.08339	0.00007
FeI	3922.92	0.12272	-0.01082	0.00653	-0.67425	0.00000	0.19008	0.00000	0.15861	0.00000	-0.07062	0.00075
FeI	3927.93	0.12182	-0.01238	0.02160	-0.50265	0.00000	0.28605	0.00000	0.21378	0.00000	-0.04726	0.02411
FeI	3930.3	0.12937	-0.01262	0.02540	-0.55075	0.00000	0.19560	0.00000	0.22842	0.00000	-0.06620	0.00158
AlI	3944.01	0.92921	-0.02548	0.00100	-0.67359	0.00000	0.20791	0.00000	0.13585	0.00000	-0.09925	0.00000
AlI	3961.53	0.99798	-0.03913	0.00227	-0.62856	0.00000	0.00200	0.92386	0.10909	0.00000	0.05942	0.00456
CoI	4020.9	0.10186	-0.00236	0.00206	-0.32958	0.00000	0.15183	0.00000	0.11430	0.00000	-0.01112	0.59589
FeI	4032.63	0.06110	-0.00277	0.02544	-0.34017	0.00000	0.39479	0.00000	0.13026	0.00000	-0.10170	0.00000
FeI	4045.82	1.55710	-0.02996	0.00263	-0.78811	0.00000	0.24561	0.00000	0.22554	0.00000	-0.12835	0.00000
MnI	4048.75	0.10177	-0.00151	0.01205	-0.20701	0.00000	0.14415	0.00000	0.04726	0.02413	0.00806	0.70051
MnI	4055.55	0.08742	-0.00356	0.00929	-0.47056	0.00000	0.20876	0.00000	0.68131	0.00000	-0.09973	0.00000
MnI+CaI	4058.93	0.06876	-0.00111	0.01681	-0.33767	0.00000	0.12432	0.00000	0.15623	0.00000	-0.02973	0.15615
MnI	4061.73	0.09368	-0.00276	-0.00580	-0.59414	0.00000	-0.06755	0.00126	0.11652	0.00000	-0.01654	0.43011
FeI	4063.6	1.24584	-0.03497	0.00333	-0.78114	0.00000	0.08321	0.00007	0.21465	0.00000	0.07280	0.00051
FeI	4071.74	1.13282	-0.01900	-0.00056	-0.79520	0.00000	0.14441	0.00000	0.22623	0.00000	-0.05147	0.01404
SrII	4077.72	0.11023	-0.00136	0.01450	-0.03680	0.07913	0.20810	0.00000	0.00119	0.95468	-0.03437	0.10104
VI	4092.68	0.10914	-0.00249	-0.02256	-0.59859	0.00000	-0.08404	0.00006	0.23418	0.00000	0.26961	0.00000
VI	4099.79	0.07721	-0.00141	0.01213	-0.43318	0.00000	0.27523	0.00000	0.25488	0.00000	-0.00761	0.71661
FeI	4100.74	0.07018	-0.00065	0.02832	-0.19701	0.00000	0.40373	0.00000	0.24531	0.00000	-0.08361	0.00006
SiI	4102.94	0.07645	-0.00224	0.01265	-0.62909	0.00000	0.29679	0.00000	0.22738	0.00000	-0.09493	0.00001
FeI+VI	4109.8	0.10465	-0.00175	-0.01059	-0.52511	0.00000	-0.23916	0.00000	0.22376	0.00000	0.04225	0.04382
CoI	4110.54	0.09489	-0.00207	-0.00089	-0.56669	0.00000	0.08058	0.00012	0.23252	0.00000	0.00166	0.93702
VI	4111.78	0.07864	-0.00215	0.00475	-0.63234	0.00000	0.24457	0.00000	0.29710	0.00000	-0.03009	0.15121
VI	4115.18	0.08370	-0.00189	0.01528	-0.53281	0.00000	0.25822	0.00000	0.29192	0.00000	-0.10380	0.00000
VI	4116.48	0.05733	-0.00188	0.01412	-0.67358	0.00000	0.26889	0.00000	0.27686	0.00000	-0.00929	0.65774
VI	4116.55	0.05662	-0.00220	0.00375	-0.78540	0.00000	-0.26182	0.00000	0.29495	0.00000	0.04433	0.03441
CoI	4121.32	0.08914	-0.00323	0.03004	-0.39753	0.00000	0.37970	0.00000	0.73602	0.00000	-0.25437	0.00000
FeI	4121.81	0.09363	0.00249	-0.00176	0.63120	0.00000	-0.11816	0.00000	-0.22050	0.00000	0.12521	0.00000
FeI	4132.06	0.31440	-0.00722	0.00149	-0.72581	0.00000	-0.05643	0.00707	0.21288	0.00000	0.02758	0.18831
FeI	4143.87	0.09084	-0.00311	0.02477	-0.32073	0.00000	0.34061	0.00000	0.37984	0.00000	-0.25491	0.00000
FeI	4147.67	0.06193	-0.00255	0.03520	-0.35602	0.00000	0.40842	0.00000	0.18701	0.00000	-0.11138	0.00000
FeI	4174.92	0.07818	-0.00347	-0.00685	-0.55355	0.00000	-0.13322	0.00000	0.11533	0.00000	0.27579	0.00000
FeI	4177.6	0.06458	-0.00147	0.00704	-0.44293	0.00000	0.03074	0.14257	0.20408	0.00000	-0.02169	0.30090
VII	4180.83	0.13901	-0.00482	0.00876	-0.79541	0.00000	0.40142	0.00000	0.43726	0.00000	-0.20136	0.00000
FeI	4187.04	0.08031	-0.00020	0.02562	0.05565	0.00791	0.37797	0.00000	-0.00092	0.96491	-0.05667	0.00684
CoI	4190.71	0.10933	-0.00343	0.00959	-0.80771	0.00000	0.37504	0.00000	0.22094	0.00000	-0.06731	0.00131
FeI	4206.7	0.06280	-0.00382	0.01985	-0.76937	0.00000	0.20027	0.00000	0.16900	0.00000	0.03394	0.10546
FeI	4216.19	0.07151	-0.00618	0.01857	-0.87113	0.00000	0.33636	0.00000	0.20337	0.00000	0.00144	0.94531
CaI	4226.73	2.04196	-0.05501	0.00245	-0.92720	0.00000	0.20757	0.00000	0.32588	0.00000	-0.13841	0.00000
ScII	4246.83	0.07126	-0.00090	0.01472	-0.02519	0.22950	0.48951	0.00000	0.09798	0.00000	-0.19163	0.00000
FeI	4250.12	0.07644	0.00023	0.04218	-0.02960	0.15797	0.39613	0.00000	0.12874	0.00000	-0.05110	0.01474
FeI	4250.79	0.08702	-0.00184	0.03600	-0.34977	0.00000	0.41955	0.00000	0.19157	0.00000	-0.17249	0.00000
CoI	4252.3	0.07441	-0.00312	0.01008	-0.80290	0.00000	0.23205	0.00000	0.32369	0.00000	-0.12416	0.00000
CrI	4254.34	0.51043	-0.02253	0.01273	-0.80195	0.00000	0.37246	0.00000	0.64937	0.00000	-0.62943	0.00000
FeI	4258.32	0.07312	-0.00156	0.01925	-0.35909	0.00000	0.41658	0.00000	0.37662	0.00000	-0.16847	0.00000
TiI	4281.37	0.04258	-0.00110	-0.01898	-0.57909	0.00000	-0.20170	0.00000	0.33666	0.00000	0.57474	0.00000
FeI	4291.47	0.06804	-0.00214	0.02354	-0.64726	0.00000	0.42846	0.00000	0.16198	0.00000	-0.08225	0.00009
FeI+TiII	4294.13	0.11748	-0.00403	-0.00068	-0.68914	0.00000	0.01959	0.35021	0.19288	0.00000	-0.00526	0.80179
CaI	4298.99	0.04876	-0.00132	0.04187	-0.13106	0.00000	0.33960	0.00000	0.08872	0.00002	-0.17466	0.00000
CaI	4318.65	0.08182	-0.00068	0.01550	-0.05374	0.01032	0.44290	0.00000	0.02850	0.17397	-0.14007	0.00000
ScII	4320.74	0.10939	0.00194	0.00532	0.65972	0.00000	0.17707	0.00000	-0.23054	0.00000	-0.06590	0.00165
FeI	4325.77	0.13481	-0.00343	0.00585	-0.19615	0.00000	0.18749	0.00000	0.05577	0.00777	-0.05851	0.00523
VI	4330.02	0.07100	-0.00180	0.00164	-0.73962	0.00000	0.19493	0.00000	0.17114	0.00000	-0.11391	0.00000
FeI	4337.05	0.08034	-0.00110	0.02562	-0.38321	0.00000	0.48679	0.00000	0.04745	0.02354	-0.07759	0.00021
TiII	4337.92	0.08597	0.00261	0.00238	0.65944	0.00000	0.12201	0.00000	-0.24533	0.00000	-0.10209	0.00000
Hgamma	4340.49	0.31101	0.02219	-0.00073	0.94211	0.00000	0.22109	0.00000	-0.38378	0.00000	-0.10654	0.00000
VI	4341.0	0.05871	-0.00145	0.01334	-0.67421	0.00000	0.42879	0.00000	0.22337	0.00000	-0.16583	0.00000
FeII	4351.77	0.10503	-0.00315	0.01995	-0.67181	0.00000	0.42108	0.00000	0.24382	0.00000	-0.11778	0.00000
MgI	4351.91	0.11163	-0.00115	0.01985	-0.31635	0.00000	0.30727	0.00000	0.05059	0.01577	-0.13185	0.00000
FeI	4352.74	0.08545	-0.00012	0.00306	0.19302	0.00000	0.45493	0.00000	-0.05981	0.00430	-0.18188	0.00000
VI	4352.87	0.11844	-0.00189	0.01822	-0.69822	0.00000	0.54377	0.00000	0.24928	0.00000	-0.24723	0.00000
FeI	4367.91	0.06007	-0.00011	0.01262	0.19573	0.00000	0.28645	0.00000	0.11288	0.00000	-0.11638	0.00000
VI	4368.05	0.03651	-0.00115	-0.00241	-0.49718	0.00000	0.13210	0.00000	0.17282	0.00000	-0.10632	0.00000
CrI	4371.28	0.08609	0.00034	0.01781	0.30011	0.00000	0.33811	0.00000	0.06636	0.00153	-0.11091	0.00000
CrI	4374.16	0.09952	-0.00174	0.00973	-0.59700	0.00000	0.50641	0.00000	0.30176	0.00000	-0.15721	0.00000
ScII	4374.47	0.05814	-0.00026	0.01218	-0.07886	0.00017	0.12767	0.00000	0.23742	0.00000	-0.03923	0.06129
FeI	4375.94	0.06926	-0.00980	0.03644	-0.95397	0.00000	0.41857	0.00000	0.30935	0.00000	-0.03821	0.06833
VI	4379.23	0.11358	-0.00401	0.01882	-0.73511	0.00000	0.40899	0.00000	0.31931	0.00000	-0.20271	0.00000
FeI	4383.55	1.85307	-0.04057	0.00174	-0.88638	0.00000	0.31402	0.00000	0.30943	0.00000	-0.23105	0.00000
FeI	4389.25	0.06358	-0.00014	0.03836	-0.25924	0.00000	0.53753	0.00000	0.27898	0.00000	-0.19392	0.00000
VI	4389.99	0.10176	-0.00137	0.01261	-0.35305	0.00000	0.17494	0.00000	0.19813	0.00000	-0.02427	0.24702
TiII	4395.04	0.12832	0.00250	0.00831	0.78042	0.00000	-0.01349	0.52008	-0.21629	0.00000	-0.02151	0.30491
VI	4395.23	0.08375	-0.00085	0.03026	-0.59625	0.00000	0.60063	0.00000	0.17918	0.00000	-0.14606	0.00000
TiII	4399.77	0.10569	0.00194	-0.00319	0.53572	0.00000	0.13412	0.00000	-0.46197	0.00000	0.07260	0.00053
FeI	4404.76	1.15825	-0.02524	-0.00072	-0.89901	0.00000	-0.07125	0.00067	0.34497	0.00000	0.25279	0.00000
VI	4406.64	0.09696	-0.00224	0.01146	-0.80525	0.00000	0.37961	0.00000	0.29914	0.00000	-0.17022	0.00000
FeI	4407.68	0.14380	-0.00383	-0.01846	-0.75749	0.00000	-0.47649	0.00000	0.33485	0.00000	0.14099	0.00000
VI	4408.2	0.09316	-0.00061	0.00959	-0.41014	0.00000	0.40432	0.00000	0.26343	0.00000	-0.13631	0.00000
FeI	4408.47	0.16996	-0.00398	0.00525	-0.66984	0.00000	0.37195	0.00000	0.30263	0.00000	-0.12092	0.00000
VI	4416.47	0.08163	-0.00182	-0.00067	-0.64031	0.00000	0.44032	0.00000	0.39632	0.00000	0.28910	0.00000
VI	4421.57	0.04796	-0.00159	0.01707	-0.66262	0.00000	0.42309	0.00000	0.26155	0.00000	-0.20169	0.00000
VI+TiI	4426.02	0.08611	-0.00354	-0.00574	-0.76033	0.00000	-0.23859	0.00000	0.38205	0.00000	-0.03576	0.08798
FeI	4427.32	0.09418	-0.00934	0.02000	-0.93820	0.00000	0.36792	0.00000	0.28217	0.00000	-0.03361	0.10888
VI+CrI	4428.52	0.08835	-0.00193	0.00896	-0.69504	0.00000	0.33783	0.00000	0.16087	0.00000	-0.11547	0.00000
VI	4429.79	0.07749	-0.00164	0.00224	-0.76982	0.00000	0.35965	0.00000	0.14437	0.00000	-0.08465	0.00005
FeI	4435.15	0.07733	-0.00107	0.01761	-0.58427	0.00000	0.57046	0.00000	0.22430	0.00000	-0.05820	0.00547
VI	4436.14	0.05811	-0.00153	-0.00006	-0.75836	0.00000	0.18787	0.00000	0.24853	0.00000	-0.07285	0.00050
VI	4437.83	0.07805	-0.00212	0.00662	-0.67048	0.00000	0.52877	0.00000	0.20103	0.00000	-0.20246	0.00000
FeI	4439.88	0.06682	0.00182	0.00233	0.52261	0.00000	0.15980	0.00000	-0.51327	0.00000	0.19017	0.00000
TiII+VI	4441.69	0.08759	-0.00187	0.00597	-0.76583	0.00000	0.30875	0.00000	0.27586	0.00000	-0.11508	0.00000
FeI	4442.34	0.08834	-0.00071	0.02872	-0.37991	0.00000	0.54365	0.00000	0.10066	0.00000	-0.15235	0.00000
TiII	4443.81	0.08168	0.00014	0.00830	0.42690	0.00000	0.18277	0.00000	-0.12146	0.00000	-0.09318	0.00001
VI	4444.21	0.08545	-0.00152	0.01742	-0.72248	0.00000	0.60932	0.00000	0.31163	0.00000	-0.31626	0.00000
MnI	4451.59	0.11959	-0.00053	0.00302	0.33302	0.00000	0.17663	0.00000	-0.19592	0.00000	-0.10923	0.00000
VI	4452.01	0.07751	-0.00139	0.00145	-0.60220	0.00000	0.01805	0.38927	0.26264	0.00000	-0.06321	0.00255
FeI	4454.39	0.13358	0.00080	0.00128	0.53325	0.00000	0.15412	0.00000	-0.16002	0.00000	0.03191	0.12800
TiI+MnI	4455.32	0.12198	-0.00137	0.00347	-0.06203	0.00306	0.03481	0.09677	0.03749	0.07370	-0.07532	0.00032
CaI	4455.89	0.07120	-0.00119	0.03007	-0.40889	0.00000	0.23153	0.00000	0.22160	0.00000	-0.20269	0.00000
MnI+VI	4457.5	0.15759	-0.00299	-0.00651	-0.73177	0.00000	-0.22360	0.00000	0.18540	0.00000	0.00149	0.94351
VI	4459.76	0.09718	-0.00236	-0.00191	-0.70834	0.00000	0.07563	0.00030	0.24047	0.00000	-0.01685	0.42146
VI	4460.3	0.12936	-0.00436	0.01696	-0.82647	0.00000	0.35959	0.00000	0.24522	0.00000	-0.04764	0.02300
FeI	4461.66	0.11436	-0.00777	0.01714	-0.93234	0.00000	0.63639	0.00000	0.24762	0.00000	-0.20241	0.00000
FeI	4466.57	0.12622	-0.00200	0.02700	-0.61484	0.00000	0.50607	0.00000	0.18656	0.00000	-0.13722	0.00000
TiII	4468.5	0.12206	0.00284	-0.00148	0.79765	0.00000	0.03007	0.15149	-0.33551	0.00000	-0.11273	0.00000
FeI	4472.76	0.13448	-0.00178	0.00165	-0.71341	0.00000	0.37016	0.00000	0.18213	0.00000	-0.18100	0.00000
FeI	4482.18	0.13711	-0.00851	0.06878	-0.93295	0.00000	0.83831	0.00000	0.28308	0.00000	-0.22476	0.00000
FeI	4482.73	0.10383	-0.00069	-0.00832	-0.43031	0.00000	-0.44938	0.00000	0.10562	0.00000	0.06845	0.00108
FeI	4489.74	0.12634	-0.00076	0.01699	-0.45647	0.00000	0.70019	0.00000	0.29431	0.00000	-0.26317	0.00000
FeI	4494.57	0.15553	-0.00042	0.00186	-0.32477	0.00000	0.29905	0.00000	0.11332	0.00000	-0.14062	0.00000
CrI	4496.86	0.14751	0.00142	0.00542	0.55689	0.00000	0.20427	0.00000	0.05858	0.00517	-0.11842	0.00000
TiII	4501.27	0.11587	0.00198	0.00677	0.73750	0.00000	0.19843	0.00000	-0.11960	0.00000	-0.18281	0.00000
TiI	4512.74	0.09591	0.00021	0.00447	0.41201	0.00000	0.22306	0.00000	0.05360	0.01053	-0.36324	0.00000
CrI	4514.47	0.12662	-0.00111	0.00044	-0.61594	0.00000	-0.20780	0.00000	0.21716	0.00000	0.04228	0.04367
TiI	4518.03	0.10870	0.00097	-0.00179	0.53211	0.00000	0.02029	0.33316	0.01602	0.44496	-0.07028	0.00079
TiI	4522.8	0.10568	0.00090	0.00556	0.53319	0.00000	0.39942	0.00000	-0.08748	0.00003	-0.23367	0.00000
FeI	4528.62	0.35561	-0.00346	0.00083	-0.72735	0.00000	0.32005	0.00000	0.31025	0.00000	0.04636	0.02696
FeI	4531.15	0.14371	-0.00037	0.02485	-0.37478	0.00000	0.64386	0.00000	0.17833	0.00000	-0.25928	0.00000
TiI	4533.25	0.14733	0.00118	0.00507	0.32504	0.00000	0.20483	0.00000	0.02439	0.24473	-0.02712	0.19579
TiII	4533.97	0.12370	0.00244	0.00818	0.79193	0.00000	0.18066	0.00000	-0.18785	0.00000	-0.17731	0.00000
TiI	4534.78	0.13829	0.00136	0.00964	0.43469	0.00000	0.39473	0.00000	-0.17478	0.00000	-0.15828	0.00000
TiI	4544.68	0.15241	-0.00040	-0.00714	-0.20245	0.00000	-0.32375	0.00000	0.13794	0.00000	0.06652	0.00149
CrI	4545.35	0.08794	-0.00196	0.00716	-0.65729	0.00000	0.52794	0.00000	0.29924	0.00000	-0.25226	0.00000
CrI	4545.96	0.12330	0.00128	0.00167	0.66735	0.00000	0.22795	0.00000	-0.12491	0.00000	-0.11849	0.00000
TiII	4549.63	0.23519	0.00325	0.00472	0.79245	0.00000	0.41853	0.00000	-0.20929	0.00000	-0.00059	0.97746
BaII	4554.03	0.17552	0.00292	-0.00102	0.70285	0.00000	-0.00210	0.92033	-0.13074	0.00000	-0.10291	0.00000
TiII	4563.76	0.12877	0.00264	-0.00470	0.74599	0.00000	-0.09348	0.00001	-0.19233	0.00000	0.02119	0.31211
MgI	4571.1	0.10228	-0.00459	0.01297	-0.91261	0.00000	0.47606	0.00000	0.29281	0.00000	-0.08682	0.00003
TiII	4571.98	0.14117	0.00422	-0.00144	0.84518	0.00000	-0.08752	0.00003	-0.25970	0.00000	0.06228	0.00295
VI	4577.18	0.07534	-0.00129	-0.00193	-0.65253	0.00000	0.13686	0.00000	0.27253	0.00000	-0.00783	0.70891
VI	4586.37	0.10082	-0.00171	0.00901	-0.66710	0.00000	0.33322	0.00000	0.23895	0.00000	-0.07238	0.00055
FeI	4592.66	0.12955	0.00058	0.00691	0.28847	0.00000	0.18558	0.00000	-0.09077	0.00001	0.02708	0.19644
VI	4594.12	0.10698	-0.00241	0.00839	-0.74121	0.00000	0.36638	0.00000	0.13106	0.00000	-0.09784	0.00000
CrI	4600.75	0.11436	0.00156	0.00810	0.52960	0.00000	0.41792	0.00000	0.27680	0.00000	-0.16461	0.00000
FeI	4602.95	0.16412	-0.00033	0.00445	0.01073	0.60869	0.31653	0.00000	-0.07868	0.00017	-0.18197	0.00000
CrI	4616.13	0.11739	0.00260	0.00571	0.80283	0.00000	0.16125	0.00000	-0.27877	0.00000	-0.02230	0.28749
CrI	4621.93	0.08846	-0.00119	-0.00052	-0.70060	0.00000	-0.31564	0.00000	0.37105	0.00000	0.13246	0.00000
CrI	4626.18	0.11928	0.00335	0.00481	0.77499	0.00000	0.23198	0.00000	-0.23126	0.00000	-0.17958	0.00000
FeII	4629.35	0.10695	-0.00096	0.00517	-0.23847	0.00000	0.36371	0.00000	0.21685	0.00000	-0.07652	0.00026
FeI	4632.91	0.06475	-0.00057	0.03029	-0.19288	0.00000	0.43746	0.00000	0.27947	0.00000	-0.32670	0.00000
TiI	4645.19	0.05418	-0.00077	0.00332	-0.40712	0.00000	0.28533	0.00000	0.15808	0.00000	-0.04092	0.05091
CrI	4646.17	0.13765	0.00305	0.00394	0.70199	0.00000	0.17102	0.00000	-0.49765	0.00000	-0.02048	0.32855
FeI	4647.44	0.10167	0.00090	0.00137	0.57760	0.00000	0.27174	0.00000	-0.11716	0.00000	-0.14376	0.00000
CrI	4651.29	0.11095	0.00190	0.00845	0.75171	0.00000	0.43996	0.00000	-0.21223	0.00000	-0.32476	0.00000
CrI	4652.16	0.14107	0.00126	0.00813	0.56837	0.00000	0.55075	0.00000	-0.08944	0.00002	-0.19866	0.00000
TiI	4656.47	0.09653	-0.00018	0.00564	0.24575	0.00000	0.41150	0.00000	0.10248	0.00000	-0.01825	0.38396
FeI+TiI	4675.11	0.06676	-0.00128	0.00439	-0.56399	0.00000	0.37489	0.00000	0.23771	0.00000	-0.19730	0.00000
TiI	4681.91	0.09991	0.00033	0.01091	0.19277	0.00000	0.56894	0.00000	0.12526	0.00000	-0.30904	0.00000
TiI	4715.3	0.03819	-0.00076	0.00964	-0.66445	0.00000	0.28114	0.00000	0.24110	0.00000	-0.14936	0.00000
ZnI	4722.16	0.07626	0.00024	-0.01033	0.16044	0.00000	-0.32190	0.00000	0.04161	0.04711	0.71674	0.00000
TiI	4722.61	0.05130	-0.00104	0.00276	-0.47040	0.00000	0.15886	0.00000	0.23785	0.00000	-0.07292	0.00050
TiI	4723.16	0.09151	-0.00183	-0.00169	-0.70250	0.00000	-0.14963	0.00000	0.30087	0.00000	0.00236	0.91036
FeI	4733.6	0.11513	0.00143	0.00420	0.58963	0.00000	0.09488	0.00001	-0.26632	0.00000	-0.03307	0.11467
FeI	4736.78	0.13009	0.00049	0.00194	0.22318	0.00000	0.31484	0.00000	-0.20467	0.00000	-0.05243	0.01235
MnI	4754.04	0.15775	-0.00068	0.00832	-0.21531	0.00000	0.39540	0.00000	0.37202	0.00000	-0.22963	0.00000
TiI	4759.27	0.07045	-0.00023	0.00565	-0.11746	0.00000	0.19939	0.00000	0.28029	0.00000	-0.27625	0.00000
MnI	4761.53	0.08601	-0.00056	0.00456	-0.07906	0.00016	-0.05438	0.00945	0.06590	0.00165	0.09853	0.00000
MnI	4762.38	0.12554	-0.00003	0.00992	-0.01598	0.44608	0.25843	0.00000	0.17062	0.00000	-0.24642	0.00000
FeI	4772.82	0.11562	0.00043	0.00621	0.13380	0.00000	0.49759	0.00000	0.13352	0.00000	-0.23054	0.00000
MnI	4783.42	0.23024	-0.00054	0.00390	-0.15460	0.00000	0.33246	0.00000	0.03137	0.13458	-0.31744	0.00000
MnI	4823.51	0.16292	0.00045	0.01170	0.06254	0.00283	0.36604	0.00000	0.08879	0.00002	-0.09564	0.00000
VI	4827.46	0.07391	-0.00250	0.00386	-0.89123	0.00000	0.08710	0.00003	0.16400	0.00000	-0.00147	0.94428
VI	4831.65	0.07126	-0.00197	0.00852	-0.78589	0.00000	0.41850	0.00000	0.25864	0.00000	-0.25720	0.00000
VI	4832.43	0.06075	-0.00159	0.00653	-0.65950	0.00000	0.21748	0.00000	0.18147	0.00000	-0.16256	0.00000
TiI+FeI	4840.88	0.09522	0.00061	0.00186	0.40968	0.00000	0.22468	0.00000	-0.07451	0.00037	0.03711	0.07668
VI	4851.5	0.07844	-0.00241	0.00601	-0.81005	0.00000	0.19504	0.00000	0.24422	0.00000	-0.17477	0.00000
FeI	4859.75	0.17102	0.00235	0.00612	0.62739	0.00000	0.21396	0.00000	-0.18332	0.00000	-0.11097	0.00000
Hbeta	4861.33	0.52638	0.02857	-0.00617	0.93985	0.00000	-0.67618	0.00000	-0.47287	0.00000	0.31766	0.00000
VI	4875.49	0.08975	-0.00192	-0.00020	-0.73445	0.00000	0.18527	0.00000	0.28571	0.00000	-0.14254	0.00000
VI	4881.56	0.11241	-0.00196	0.00983	-0.81140	0.00000	0.39531	0.00000	0.29256	0.00000	-0.16333	0.00000
FeI	4890.76	0.11111	0.00054	0.00827	0.27444	0.00000	0.33144	0.00000	0.08806	0.00003	0.17409	0.00000
FeI	4891.5	0.08948	0.00020	0.02128	0.01810	0.38808	0.37797	0.00000	0.18980	0.00000	-0.13172	0.00000
FeI	4920.51	0.53942	-0.00425	0.00538	-0.62774	0.00000	0.42532	0.00000	0.22938	0.00000	-0.17395	0.00000
FeII	4923.93	0.12562	0.00291	0.00452	0.82152	0.00000	0.16107	0.00000	-0.23590	0.00000	-0.06189	0.00313
BaII	4934.08	0.15136	-0.00008	-0.00719	0.25338	0.00000	-0.54477	0.00000	0.00084	0.96813	0.08940	0.00002
FeI	4938.82	0.14264	0.00047	0.00474	0.54519	0.00000	0.41101	0.00000	-0.14564	0.00000	-0.18281	0.00000
FeI	4939.69	0.12036	0.00010	0.01022	-0.11866	0.00000	0.60431	0.00000	0.14852	0.00000	-0.21487	0.00000
CrI+FeI	4942.49	0.12040	-0.00148	0.00574	-0.36918	0.00000	0.37419	0.00000	0.24445	0.00000	-0.26400	0.00000
TiI	4981.74	0.14796	0.00139	0.00118	0.48046	0.00000	0.23993	0.00000	-0.17509	0.00000	-0.03690	0.07831
TiI	4991.07	0.15012	-0.00016	0.01144	0.47964	0.00000	0.55902	0.00000	-0.04398	0.03586	-0.30796	0.00000
FeI	4994.13	0.10720	-0.00059	0.02332	-0.54043	0.00000	0.74513	0.00000	0.16922	0.00000	-0.25264	0.00000
TiI	4999.51	0.14118	0.00054	0.00409	0.52819	0.00000	0.21411	0.00000	-0.10425	0.00000	-0.06266	0.00278
TiI+FeI	5007.22	0.15671	-0.00068	0.02100	-0.35646	0.00000	0.68381	0.00000	0.05814	0.00551	-0.21774	0.00000
TiI	5009.65	0.06251	-0.00094	0.01060	-0.57357	0.00000	0.50996	0.00000	0.22609	0.00000	-0.33518	0.00000
FeI	5012.08	0.10134	-0.00562	0.02024	-0.92584	0.00000	0.60626	0.00000	0.28408	0.00000	-0.24363	0.00000
TiI+CrI	5013.3	0.09726	-0.00043	0.00552	-0.39671	0.00000	0.34856	0.00000	0.14816	0.00000	-0.32499	0.00000
TiI+NiI	5014.23	0.16499	-0.00302	0.00814	-0.68022	0.00000	0.18476	0.00000	0.21722	0.00000	-0.09936	0.00000
TiI	5016.17	0.07589	-0.00016	0.00849	0.17673	0.00000	0.25329	0.00000	0.15426	0.00000	-0.02313	0.27000
FeII	5018.44	0.15152	0.00282	-0.00035	0.87825	0.00000	-0.09439	0.00001	-0.30311	0.00000	-0.01034	0.62182
TiI	5020.03	0.06287	-0.00045	0.01984	-0.02267	0.27955	0.50391	0.00000	0.45067	0.00000	-0.17615	0.00000
TiI	5022.87	0.10261	0.00092	0.00610	0.49573	0.00000	0.31466	0.00000	0.07294	0.00050	-0.19742	0.00000
TiI	5024.85	0.10626	0.00041	0.00329	0.46604	0.00000	0.04402	0.03571	-0.09504	0.00001	0.04132	0.04865
TiI	5039.96	0.11188	0.00149	0.00773	0.55313	0.00000	0.32614	0.00000	-0.55190	0.00000	-0.23680	0.00000
FeI	5040.9	0.08630	-0.00050	-0.00376	-0.49254	0.00000	-0.15606	0.00000	0.03627	0.08356	-0.12304	0.00000
FeI	5041.08	0.09753	-0.00162	0.00035	-0.68056	0.00000	0.24090	0.00000	0.07249	0.00054	-0.17427	0.00000
FeI	5041.76	0.07687	-0.00191	0.02522	-0.69060	0.00000	0.61793	0.00000	0.01494	0.47619	-0.11013	0.00000
FeI	5051.64	0.06487	-0.00403	0.02414	-0.88390	0.00000	0.63465	0.00000	0.35273	0.00000	-0.33427	0.00000
FeI	5060.08	0.07330	-0.00078	0.00929	-0.54728	0.00000	0.26846	0.00000	0.32084	0.00000	-0.22323	0.00000
TiI	5064.66	0.08410	-0.00047	0.00558	-0.32052	0.00000	0.29688	0.00000	0.09760	0.00000	-0.16516	0.00000
FeI	5068.77	0.14867	-0.00042	0.00744	0.13912	0.00000	0.23952	0.00000	0.12600	0.00000	-0.37784	0.00000
FeI	5079.75	0.10309	-0.00180	0.01172	-0.25051	0.00000	0.38080	0.00000	0.69511	0.00000	-0.37196	0.00000
FeI	5083.34	0.14185	-0.00056	0.01044	-0.09970	0.00000	0.54073	0.00000	0.05171	0.01360	-0.12068	0.00000
FeI	5098.7	0.09032	-0.00032	0.01329	-0.06099	0.00360	0.62983	0.00000	-0.01365	0.51507	-0.27382	0.00000
CuI	5105.54	0.12053	-0.00068	0.00201	-0.28243	0.00000	0.08116	0.00011	0.20668	0.00000	-0.23711	0.00000
FeI	5107.45	0.13502	-0.00144	0.01016	-0.52576	0.00000	0.66807	0.00000	0.13266	0.00000	-0.32354	0.00000
FeI	5107.65	0.12886	0.00031	-0.00337	0.43298	0.00000	0.32067	0.00000	-0.15527	0.00000	-0.12198	0.00000
FeI	5110.41	0.10195	-0.00798	0.04713	-0.95554	0.00000	0.84247	0.00000	0.32890	0.00000	-0.25524	0.00000
NiI	5115.4	0.08857	0.00048	-0.01104	0.19754	0.00000	-0.53519	0.00000	-0.23148	0.00000	0.69793	0.00000
FeI	5123.73	0.13326	-0.00104	0.00700	-0.44506	0.00000	0.48954	0.00000	0.12369	0.00000	-0.11557	0.00000
FeI	5127.36	0.11891	0.00009	0.01552	0.14250	0.00000	0.60259	0.00000	-0.34646	0.00000	-0.11557	0.00000
NiI	5142.93	0.09618	-0.00144	0.03058	-0.72355	0.00000	0.73676	0.00000	0.20688	0.00000	-0.27337	0.00000
TiI	5147.48	0.06183	-0.00104	0.01822	-0.59964	0.00000	0.55537	0.00000	0.29679	0.00000	-0.31158	0.00000
FeI	5150.85	0.13913	-0.00173	0.01751	-0.60924	0.00000	0.71804	0.00000	0.41141	0.00000	-0.23474	0.00000
FeI	5151.91	0.13174	-0.00045	0.00121	-0.06024	0.00404	0.27989	0.00000	0.43994	0.00000	-0.05737	0.00617
TiI	5152.19	0.06688	-0.00088	0.00954	-0.47305	0.00000	0.51934	0.00000	0.42112	0.00000	-0.37294	0.00000
FeI	5166.29	0.08948	-0.00419	0.01773	-0.90868	0.00000	0.27412	0.00000	0.40964	0.00000	-0.12727	0.00000
MgI	5167.33	0.13829	-0.00501	0.01736	-0.87444	0.00000	0.46560	0.00000	0.34360	0.00000	-0.10321	0.00000
FeI	5167.49	0.15413	-0.00364	0.01650	-0.82468	0.00000	0.65300	0.00000	0.27105	0.00000	-0.29850	0.00000
FeI	5168.9	0.13526	-0.00247	0.02049	-0.82470	0.00000	0.80798	0.00000	0.29317	0.00000	-0.24587	0.00000
FeI	5171.6	0.12566	-0.00249	0.02882	-0.73151	0.00000	0.76680	0.00000	0.30939	0.00000	-0.29980	0.00000
MgI	5172.69	0.17132	-0.00460	0.01440	-0.76603	0.00000	0.41575	0.00000	0.26585	0.00000	-0.18436	0.00000
MgI	5183.61	2.29321	-0.04296	-0.00227	-0.90079	0.00000	-0.34864	0.00000	0.38511	0.00000	0.08966	0.00002
FeI	5191.46	0.15224	0.00192	0.00594	0.67240	0.00000	0.43324	0.00000	-0.16747	0.00000	-0.25798	0.00000
TiI	5192.97	0.08340	-0.00050	0.02427	-0.33729	0.00000	0.71821	0.00000	0.24835	0.00000	-0.34985	0.00000
FeI	5194.95	0.14047	-0.00125	0.00855	-0.48935	0.00000	0.59977	0.00000	0.24853	0.00000	-0.26633	0.00000
FeI	5198.71	0.10693	0.00017	0.01292	0.23276	0.00000	0.58998	0.00000	0.08659	0.00004	-0.32629	0.00000
FeI	5202.34	0.18532	-0.00307	-0.00967	-0.51143	0.00000	-0.22193	0.00000	0.57449	0.00000	0.75886	0.00000
CrI+FeI	5204.53	0.23803	-0.00616	0.04292	-0.87047	0.00000	0.90812	0.00000	0.33188	0.00000	-0.35053	0.00000
CrI	5206.04	0.34778	-0.00127	0.00731	-0.32584	0.00000	0.52642	0.00000	0.20101	0.00000	-0.23720	0.00000
CrI	5208.43	0.13266	0.00065	0.01753	0.22073	0.00000	0.50042	0.00000	-0.00581	0.78157	-0.16657	0.00000
TiI	5210.39	0.09798	-0.00074	0.02210	-0.39571	0.00000	0.64878	0.00000	0.37075	0.00000	-0.35904	0.00000
FeI	5216.28	0.11292	-0.00020	0.01082	-0.27116	0.00000	0.45812	0.00000	-0.03280	0.11766	-0.15317	0.00000
TiI	5219.7	0.06691	-0.00050	0.00029	-0.48713	0.00000	0.50640	0.00000	0.18790	0.00000	-0.24398	0.00000
FeI	5225.53	0.10257	0.00175	0.01097	0.76567	0.00000	0.59509	0.00000	-0.30708	0.00000	-0.14981	0.00000
FeI	5227.19	0.16437	-0.00460	0.01325	-0.86521	0.00000	0.50360	0.00000	0.35411	0.00000	-0.17251	0.00000
TiI	5238.58	0.05898	-0.00126	0.00131	-0.76137	0.00000	0.07760	0.00021	0.30687	0.00000	-0.17605	0.00000
FeI	5247.05	0.09972	0.00102	0.00660	0.47004	0.00000	0.54554	0.00000	0.02493	0.23435	-0.18298	0.00000
CrI	5247.57	0.12707	0.00093	0.00462	0.52884	0.00000	0.50408	0.00000	0.05196	0.01315	-0.24138	0.00000
FeI	5250.21	0.09737	0.00068	0.00839	0.54258	0.00000	0.54711	0.00000	-0.07244	0.00054	-0.27739	0.00000
FeI	5254.96	0.11804	-0.00112	0.00064	-0.50845	0.00000	-0.02973	0.15614	0.18314	0.00000	0.03532	0.09201
CrI	5264.17	0.14723	-0.00228	0.02974	-0.70251	0.00000	0.81328	0.00000	0.20977	0.00000	-0.25021	0.00000
FeI	5269.54	0.24834	-0.00867	0.01505	-0.93843	0.00000	0.66773	0.00000	0.33393	0.00000	-0.13786	0.00000
FeI	5270.32	0.26942	-0.00680	0.00394	-0.89976	0.00000	0.39930	0.00000	0.36601	0.00000	0.05277	0.01178
CrI	5298.28	0.09685	-0.00083	0.03178	-0.31687	0.00000	0.59757	0.00000	0.29926	0.00000	-0.24651	0.00000
FeI+MnI	5341.03	0.17992	-0.00515	0.02635	-0.78488	0.00000	0.49455	0.00000	0.30891	0.00000	-0.16612	0.00000
CrI	5345.8	0.11066	-0.00058	0.02426	-0.05171	0.01359	0.57427	0.00000	0.03276	0.11812	-0.17848	0.00000
CrI	5348.32	0.14499	0.00102	0.00854	0.47184	0.00000	0.53986	0.00000	-0.02100	0.31660	-0.03317	0.11358
FeI	5371.5	0.09472	-0.00410	0.00635	-0.88529	0.00000	0.43418	0.00000	0.31908	0.00000	-0.19152	0.00000
MnI	5394.67	0.12887	-0.00439	0.01124	-0.89830	0.00000	0.70816	0.00000	0.33669	0.00000	-0.16488	0.00000
FeI	5397.13	0.10833	-0.00531	0.03358	-0.90284	0.00000	0.77012	0.00000	0.35913	0.00000	-0.30700	0.00000
MnI	5405.78	0.10892	-0.00373	0.02734	-0.81703	0.00000	0.66060	0.00000	0.30253	0.00000	-0.21472	0.00000
MnI+FeI	5407.42	0.15448	-0.00248	0.00236	-0.78967	0.00000	0.23691	0.00000	0.19085	0.00000	-0.43509	0.00000
CrI	5409.79	0.18307	0.00212	0.00379	0.53647	0.00000	0.15748	0.00000	-0.60810	0.00000	0.31438	0.00000
MnI	5420.35	0.16258	-0.00361	0.00122	-0.82346	0.00000	0.21866	0.00000	0.44448	0.00000	-0.02411	0.25012
TiI	5426.25	0.03282	-0.00071	0.00377	-0.69967	0.00000	0.34926	0.00000	0.33871	0.00000	-0.06907	0.00097
FeI	5429.7	0.09969	-0.00500	0.02642	-0.89216	0.00000	0.74270	0.00000	0.37924	0.00000	-0.23202	0.00000
MnI	5432.55	0.10620	-0.00433	0.00916	-0.85527	0.00000	0.28732	0.00000	0.40456	0.00000	0.32303	0.00000
FeI	5434.53	0.12850	-0.00439	0.02357	-0.86881	0.00000	0.70449	0.00000	0.41706	0.00000	-0.26652	0.00000
FeI	5446.92	0.12254	-0.00543	0.01559	-0.88440	0.00000	0.51592	0.00000	0.36899	0.00000	-0.16400	0.00000
FeI	5455.61	0.12891	-0.00349	0.03155	-0.84655	0.00000	0.77064	0.00000	0.27272	0.00000	-0.26619	0.00000
TiI	5460.5	0.04626	-0.00149	0.00223	-0.59084	0.00000	0.14755	0.00000	0.07592	0.00029	-0.10241	0.00000
MnI	5470.63	0.13317	-0.00238	0.00238	-0.72005	0.00000	0.38788	0.00000	-0.10888	0.00000	-0.31647	0.00000
NiI	5476.91	0.20984	0.00047	0.00442	0.36128	0.00000	0.17202	0.00000	-0.01557	0.45764	-0.13710	0.00000
CoI	5483.36	0.09820	-0.00223	0.00178	-0.67348	0.00000	0.21956	0.00000	0.19675	0.00000	-0.06400	0.00225
FeI	5497.52	0.07737	-0.00280	0.02278	-0.78455	0.00000	0.70689	0.00000	0.29113	0.00000	-0.23014	0.00000
FeI	5501.47	0.11206	-0.00145	0.02257	-0.37985	0.00000	0.71971	0.00000	0.15597	0.00000	-0.20541	0.00000
FeI	5506.78	0.11674	-0.00112	0.02627	-0.62332	0.00000	0.80459	0.00000	0.14635	0.00000	-0.23120	0.00000
MnI	5516.77	0.10699	-0.00163	0.00105	-0.77329	0.00000	0.14039	0.00000	0.31712	0.00000	0.11284	0.00000
MgI	5528.41	0.15017	-0.00017	0.00806	-0.05608	0.00744	0.42856	0.00000	0.23205	0.00000	-0.02693	0.19898
MnI	5537.77	0.10155	-0.00268	-0.00387	-0.72440	0.00000	-0.11077	0.00000	0.31946	0.00000	0.06461	0.00204
FeI	5569.62	0.16123	0.00042	0.00736	0.20946	0.00000	0.42799	0.00000	0.06108	0.00355	-0.32177	0.00000
CaI	5581.97	0.13456	0.00093	0.00716	0.30167	0.00000	0.25620	0.00000	0.08565	0.00004	-0.35720	0.00000
NiI	5587.86	0.05721	-0.00010	0.00546	-0.23283	0.00000	0.22279	0.00000	0.23271	0.00000	-0.26372	0.00000
CaI	5588.76	0.18932	0.00144	0.00529	0.58346	0.00000	0.29981	0.00000	-0.11349	0.00000	-0.15282	0.00000
CaI	5590.12	0.09483	0.00000	0.00438	0.21030	0.00000	0.34757	0.00000	0.23584	0.00000	-0.08296	0.00007
CaI	5598.49	0.08620	0.00017	0.00783	-0.08987	0.00002	0.25659	0.00000	0.02043	0.32980	-0.07231	0.00055
FeI	5624.55	0.11331	-0.00024	0.01696	-0.19195	0.00000	0.70353	0.00000	0.02029	0.33310	-0.27352	0.00000
VI	5627.64	0.07032	-0.00107	0.00114	-0.55715	0.00000	0.22356	0.00000	0.25989	0.00000	-0.14525	0.00000
VI	5670.85	0.07439	-0.00162	0.00543	-0.80766	0.00000	0.42422	0.00000	0.21946	0.00000	-0.26110	0.00000
VI	5703.58	0.08822	-0.00115	-0.00226	-0.55497	0.00000	0.21723	0.00000	0.22559	0.00000	-0.03843	0.06675
VI	5707.0	0.10008	-0.00145	0.00538	-0.70125	0.00000	0.28031	0.00000	0.20267	0.00000	-0.19871	0.00000
MgI	5711.09	0.11491	-0.00110	0.00475	-0.27592	0.00000	0.28854	0.00000	0.02999	0.15248	-0.03096	0.13972
FeI	5782.13	0.13193	-0.00171	-0.00172	-0.63130	0.00000	-0.16425	0.00000	0.18160	0.00000	0.11284	0.00000
BaII	5853.68	0.06213	0.00090	0.00345	0.69770	0.00000	0.10024	0.00000	-0.04134	0.04855	-0.26118	0.00000
CaI	5857.45	0.11515	-0.00005	0.00680	-0.03453	0.09953	0.44931	0.00000	0.39583	0.00000	-0.20853	0.00000
NaI	5889.96	0.17433	-0.00462	-0.01124	-0.59136	0.00000	-0.12720	0.00000	-0.11470	0.00000	0.27756	0.00000
NaI	5895.93	0.22856	-0.00706	0.00654	-0.68974	0.00000	0.15198	0.00000	0.62275	0.00000	0.11179	0.00000
MnI	6013.5	0.11516	-0.00197	0.01002	-0.60851	0.00000	0.25974	0.00000	0.42639	0.00000	-0.37963	0.00000
FeI+MnI	6016.64	0.14502	-0.00263	-0.00160	-0.55945	0.00000	-0.06751	0.00127	0.64918	0.00000	-0.23337	0.00000
MnI	6021.8	0.11756	-0.00003	0.00294	-0.17891	0.00000	0.26886	0.00000	0.14260	0.00000	-0.15015	0.00000
FeI	6065.49	0.09514	-0.00016	0.01098	-0.07553	0.00031	0.55934	0.00000	0.12530	0.00000	-0.15660	0.00000
VI	6081.45	0.05957	-0.00130	0.00466	-0.52802	0.00000	0.22839	0.00000	0.36435	0.00000	-0.22040	0.00000
FeI	6082.71	0.05442	-0.00023	0.01240	-0.04288	0.04078	0.57291	0.00000	0.14467	0.00000	-0.43268	0.00000
FeI+TiI	6085.25	0.06261	-0.00121	0.00464	-0.62683	0.00000	0.16341	0.00000	0.54699	0.00000	-0.18441	0.00000
VI	6090.21	0.06992	-0.00125	0.00768	-0.59461	0.00000	0.52286	0.00000	0.39465	0.00000	-0.19089	0.00000
CaI	6102.72	0.22076	0.00135	0.00033	0.53086	0.00000	0.29536	0.00000	-0.16293	0.00000	-0.06638	0.00153
VI	6111.65	0.05684	-0.00125	0.00296	-0.69787	0.00000	0.28525	0.00000	0.29678	0.00000	-0.00622	0.76684
CaI	6122.22	0.18282	0.00036	0.00784	0.56076	0.00000	0.57644	0.00000	-0.03950	0.05947	-0.34852	0.00000
FeI	6136.62	0.11014	-0.00097	0.01204	-0.32952	0.00000	0.63119	0.00000	0.25534	0.00000	-0.15068	0.00000
BaII+FeI	6141.73	0.05759	0.00124	0.00029	0.84346	0.00000	0.37628	0.00000	-0.24795	0.00000	-0.04211	0.04450
VI	6150.15	0.05789	-0.00138	0.00281	-0.61119	0.00000	0.35907	0.00000	0.25507	0.00000	-0.25650	0.00000
FeI	6173.34	0.09643	0.00058	0.00043	0.47776	0.00000	0.23310	0.00000	-0.07074	0.00073	-0.11083	0.00000
FeI	6191.57	0.11611	-0.00081	0.00810	-0.40315	0.00000	0.56407	0.00000	0.14497	0.00000	-0.25091	0.00000
VI+FeII	6199.19	0.07519	-0.00152	0.00277	-0.65609	0.00000	0.33449	0.00000	0.16346	0.00000	-0.23122	0.00000
FeI	6200.32	0.10017	0.00088	-0.00378	0.47942	0.00000	-0.12184	0.00000	-0.15177	0.00000	0.78658	0.00000
FeI	6213.44	0.11485	0.00155	-0.00379	0.71041	0.00000	0.24250	0.00000	-0.13823	0.00000	-0.23512	0.00000
VI	6213.87	0.04051	-0.00104	0.00653	-0.44317	0.00000	0.11637	0.00000	0.11198	0.00000	-0.01241	0.55384
FeI+VI	6216.36	0.09273	-0.00176	0.00739	-0.66175	0.00000	0.37448	0.00000	0.28597	0.00000	-0.29148	0.00000
FeI	6219.29	0.13430	0.00145	0.00092	0.53869	0.00000	0.07687	0.00024	-0.15362	0.00000	0.04823	0.02135
FeI	6230.73	0.20549	-0.00146	0.00961	-0.43934	0.00000	0.75739	0.00000	0.17235	0.00000	-0.30193	0.00000
VI	6242.83	0.05663	-0.00106	0.00153	-0.56276	0.00000	0.17494	0.00000	0.14953	0.00000	-0.08001	0.00013
VI	6243.11	0.09361	-0.00119	0.00354	-0.69668	0.00000	0.31994	0.00000	0.30673	0.00000	-0.21577	0.00000
FeI	6246.32	0.16545	0.00003	0.00618	0.31697	0.00000	0.57008	0.00000	-0.05467	0.00908	-0.32412	0.00000
VI	6251.83	0.07357	-0.00131	0.00133	-0.67384	0.00000	0.19218	0.00000	0.22803	0.00000	-0.12837	0.00000
FeI	6252.56	0.11598	-0.00023	0.01771	-0.23994	0.00000	0.72345	0.00000	0.23234	0.00000	-0.33057	0.00000
FeI	6254.26	0.14524	-0.00018	0.00215	0.12960	0.00000	-0.09163	0.00001	0.02908	0.16539	-0.01046	0.61789
FeI+NiI	6256.36	0.12376	0.00002	0.00367	0.24025	0.00000	0.15404	0.00000	0.00786	0.70787	-0.06450	0.00207
FeI	6265.14	0.12074	0.00075	0.00331	0.42790	0.00000	0.25661	0.00000	-0.07434	0.00039	-0.01535	0.46417
VI	6274.66	0.04951	-0.00165	0.00288	-0.68479	0.00000	0.18293	0.00000	0.33217	0.00000	0.03201	0.12672
FeI+CaI	6318.03	0.12723	-0.00233	0.00035	-0.47394	0.00000	-0.18529	0.00000	0.70813	0.00000	-0.49507	0.00000
FeI	6335.34	0.10551	0.00004	0.00138	0.17723	0.00000	0.02373	0.25767	0.32958	0.00000	0.34429	0.00000
FeI	6358.69	0.12594	-0.00213	-0.00397	-0.28039	0.00000	-0.28958	0.00000	0.49081	0.00000	0.11051	0.00000
FeI	6393.61	0.12496	-0.00094	0.01177	-0.29459	0.00000	0.61252	0.00000	0.09517	0.00001	-0.11385	0.00000
FeI	6400.32	0.08203	-0.00039	0.00529	-0.34322	0.00000	0.42289	0.00000	0.16294	0.00000	-0.22161	0.00000
FeI	6408.02	0.11407	0.00058	0.00596	0.47667	0.00000	0.33260	0.00000	-0.06618	0.00158	-0.32019	0.00000
FeI	6421.36	0.08907	-0.00045	0.00730	-0.22267	0.00000	0.47140	0.00000	0.16874	0.00000	-0.17401	0.00000
FeI	6430.85	0.12474	-0.00058	0.00345	-0.00013	0.99510	0.52364	0.00000	-0.24304	0.00000	-0.16920	0.00000
SiI	6450.2	0.15322	-0.00343	0.00563	-0.72647	0.00000	0.51316	0.00000	0.35740	0.00000	-0.45029	0.00000
Halpha	6562.8	0.73130	-0.01514	0.00267	-0.86274	0.00000	0.33825	0.00000	0.24188	0.00000	-0.03549	0.09045
NiI	6643.64	0.09918	-0.00154	-0.00007	-0.48384	0.00000	-0.01845	0.37879	0.24216	0.00000	0.05607	0.00745

